Capturing Perception to Poverty using Conjoint Analysis & Partial Profile Choice Experiment

The objective of this study is applying a utility based analysis to a comparatively efficient design experiment which can capture people's perception towards the various components of a commodity. Here we studied the multi-dimensional poverty index and the relative importance of its components and their two-factor interaction effects. We also discussed how to model a choice based conjoint data for determining the utility of the components and their interactions. Empirical results from survey data shows the nature of coefficients, in terms of utility derived by the individuals, their statistical significance and validity in the present framework. There has been some discrepancies in the results between the bootstrap model and the original model, which can be understood by surveying more people, and ensuring comparative homogeneity in the data.

==> ROutput_10thpassormor.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-1.9675  -0.4834   0.2424   0.6387   2.0999  

Coefficients:
                                        Estimate Std. Error z value Pr(>|z|)    
Nutrition1                               1.49643    0.26814   5.581 2.39e-08 ***
Years.of.Schooling1                      3.56569    0.22351  15.953  < 2e-16 ***
Cooking.Fuel1                            0.99315    0.18659   5.323 1.02e-07 ***
Housing1                                 1.91034    0.20541   9.300  < 2e-16 ***
Sanitation1                              1.99094    0.17586  11.321  < 2e-16 ***
Maternal.Health1                         1.73360    0.14348  12.083  < 2e-16 ***
Assets1                                  2.08785    0.14547  14.353  < 2e-16 ***
Electricity1                             1.32928    0.19169   6.935 4.07e-12 ***
`Nutrition1*Years.of.Schooling1`        -0.68090    0.32884  -2.071 0.038398 *  
`Nutrition1*Cooking.Fuel1`               2.00948    0.39556   5.080 3.77e-07 ***
`Nutrition1*Housing1`                    1.30531    0.40215   3.246 0.001171 ** 
`Nutrition1*Sanitation1`                -1.00841    0.29080  -3.468 0.000525 ***
`Nutrition1*Maternal.Health1`            2.34642    0.40144   5.845 5.07e-09 ***
`Nutrition1*Assets1`                    -1.09075    0.27334  -3.990 6.59e-05 ***
`Nutrition1*Electricity1`               -1.78711    0.29902  -5.977 2.28e-09 ***
`Years.of.Schooling1*Cooking.Fuel1`      0.16986    0.45325   0.375 0.707829    
`Years.of.Schooling1*Housing1`           0.15108    0.64493   0.234 0.814783    
`Years.of.Schooling1*Sanitation1`       13.96719  673.12221   0.021 0.983445    
`Years.of.Schooling1*Maternal.Health1`  -0.42431    0.31867  -1.332 0.183024    
`Years.of.Schooling1*Assets1`           -2.69289    0.35741  -7.534 4.90e-14 ***
`Years.of.Schooling1*Electricity1`      16.64808  294.76820   0.056 0.954961    
`Cooking.Fuel1*Housing1`                -0.17676    0.29383  -0.602 0.547464    
`Cooking.Fuel1*Sanitation1`              0.26768    0.33730   0.794 0.427431    
`Cooking.Fuel1*Maternal.Health1`         1.20123    0.31502   3.813 0.000137 ***
`Cooking.Fuel1*Assets1`                 -1.77394    0.33239  -5.337 9.46e-08 ***
`Cooking.Fuel1*Electricity1`            18.68235  294.76830   0.063 0.949464    
`Housing1*Sanitation1`                   1.50992    0.31989   4.720 2.36e-06 ***
`Housing1*Maternal.Health1`             -0.66324    0.28676  -2.313 0.020728 *  
`Housing1*Assets1`                      -2.43822    0.24245 -10.057  < 2e-16 ***
`Housing1*Electricity1`                 -0.38539    0.44198  -0.872 0.383228    
`Sanitation1*Maternal.Health1`          -0.68783    0.29676  -2.318 0.020458 *  
`Sanitation1*Assets1`                   -0.56558    0.26032  -2.173 0.029809 *  
`Sanitation1*Electricity1`              -0.93960    0.36532  -2.572 0.010112 *  
`Maternal.Health1*Assets1`              -0.01946    0.24157  -0.081 0.935807    
`Maternal.Health1*Electricity1`         -1.57662    0.27113  -5.815 6.06e-09 ***
`Assets1*Electricity1`                  -2.50188    0.28118  -8.898  < 2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 6605.7  on 4765  degrees of freedom
Residual deviance: 3799.7  on 4729  degrees of freedom
AIC: 3871.7

Number of Fisher Scoring iterations: 17

==> ROutput_Above40.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-2.1053  -0.7791   0.3117   0.8178   1.7096  

Coefficients:
                                        Estimate Std. Error z value Pr(>|z|)    
Nutrition1                               1.53103    0.19856   7.711 1.25e-14 ***
Years.of.Schooling1                      2.10065    0.21214   9.902  < 2e-16 ***
Cooking.Fuel1                           -0.02044    0.17927  -0.114 0.909224    
Housing1                                 1.67813    0.22966   7.307 2.73e-13 ***
Sanitation1                              1.92354    0.18494  10.401  < 2e-16 ***
Maternal.Health1                         1.17703    0.15728   7.484 7.23e-14 ***
Electricity1                             0.26060    0.19946   1.307 0.191380    
`Nutrition1*Years.of.Schooling1`        -0.63166    0.37317  -1.693 0.090513 .  
`Nutrition1*Cooking.Fuel1`               1.72249    0.40559   4.247 2.17e-05 ***
`Nutrition1*Housing1`                    0.63583    0.41521   1.531 0.125686    
`Nutrition1*Sanitation1`                -1.06645    0.31059  -3.434 0.000595 ***
`Nutrition1*Maternal.Health1`            1.87659    0.41884   4.480 7.45e-06 ***
`Nutrition1*Electricity1`               -0.98654    0.37244  -2.649 0.008076 ** 
`Years.of.Schooling1*Cooking.Fuel1`      1.47538    0.57139   2.582 0.009821 ** 
`Years.of.Schooling1*Housing1`           0.42358    0.79103   0.535 0.592317    
`Years.of.Schooling1*Sanitation1`       14.48960  489.44747   0.030 0.976383    
`Years.of.Schooling1*Maternal.Health1`   0.47271    0.34390   1.375 0.169265    
`Years.of.Schooling1*Electricity1`      16.38397  256.21446   0.064 0.949013    
`Cooking.Fuel1*Housing1`                 0.28165    0.31972   0.881 0.378351    
`Cooking.Fuel1*Sanitation1`              0.60254    0.37031   1.627 0.103717    
`Cooking.Fuel1*Maternal.Health1`         1.54031    0.32473   4.743 2.10e-06 ***
`Cooking.Fuel1*Electricity1`            17.74389  256.21439   0.069 0.944787    
`Housing1*Sanitation1`                   0.79600    0.37208   2.139 0.032408 *  
`Housing1*Maternal.Health1`             -0.14011    0.30954  -0.453 0.650814    
`Housing1*Electricity1`                  0.93400    0.53167   1.757 0.078968 .  
`Sanitation1*Maternal.Health1`          -0.34916    0.32534  -1.073 0.283172    
`Sanitation1*Electricity1`               0.25614    0.44350   0.578 0.563575    
`Maternal.Health1*Electricity1`         -0.45704    0.32718  -1.397 0.162432    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 3981.4  on 2872  degrees of freedom
Residual deviance: 2500.5  on 2844  degrees of freedom
AIC: 2556.5

Number of Fisher Scoring iterations: 16

==> ROutput_Below40.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-1.8853  -0.5342   0.5458   0.8528   3.0907  

Coefficients:
                                 Estimate Std. Error z value Pr(>|z|)    
Nutrition1                        1.82885    0.12343  14.817  < 2e-16 ***
Cooking.Fuel1                     1.10666    0.12707   8.709  < 2e-16 ***
Housing1                          1.28917    0.17554   7.344 2.07e-13 ***
Sanitation1                       0.93689    0.14556   6.436 1.22e-10 ***
Maternal.Health1                  1.10074    0.11087   9.929  < 2e-16 ***
Assets1                           1.09998    0.10654  10.324  < 2e-16 ***
`Nutrition1*Cooking.Fuel1`       -0.14533    0.26517  -0.548   0.5836    
`Nutrition1*Housing1`            -0.28331    0.23070  -1.228   0.2194    
`Nutrition1*Sanitation1`         -0.07304    0.20546  -0.355   0.7222    
`Nutrition1*Maternal.Health1`     2.84496    0.37698   7.547 4.47e-14 ***
`Nutrition1*Assets1`             -1.27695    0.22139  -5.768 8.03e-09 ***
`Cooking.Fuel1*Housing1`         -0.20758    0.21958  -0.945   0.3445    
`Cooking.Fuel1*Sanitation1`      -0.20083    0.25859  -0.777   0.4374    
`Cooking.Fuel1*Maternal.Health1` -0.07901    0.27340  -0.289   0.7726    
`Cooking.Fuel1*Assets1`          -1.21433    0.30142  -4.029 5.61e-05 ***
`Housing1*Sanitation1`            2.44161    0.40826   5.981 2.22e-09 ***
`Housing1*Maternal.Health1`       0.58094    0.32306   1.798   0.0721 .  
`Housing1*Assets1`               -1.50857    0.23436  -6.437 1.22e-10 ***
`Sanitation1*Maternal.Health1`   -2.26645    0.23833  -9.510  < 2e-16 ***
`Sanitation1*Assets1`            -0.33688    0.22529  -1.495   0.1348    
`Maternal.Health1*Assets1`       -0.25780    0.27769  -0.928   0.3532    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 5012.8  on 3616  degrees of freedom
Residual deviance: 3714.6  on 3595  degrees of freedom
AIC: 3756.6

Number of Fisher Scoring iterations: 5

==> ROutput_below10.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-1.6395  -0.8062   1.0498   1.1774   1.6395  

Coefficients:
                                 Estimate Std. Error z value Pr(>|z|)    
Cooking.Fuel1                      0.3077     0.1176   2.616  0.00889 ** 
Sanitation1                        0.9570     0.1158   8.267  < 2e-16 ***
Maternal.Health1                   1.0418     0.1217   8.557  < 2e-16 ***
`Cooking.Fuel1*Sanitation1`       -0.4242     0.2801  -1.514  0.12993    
`Cooking.Fuel1*Maternal.Health1`  -0.4272     0.2354  -1.815  0.06951 .  
`Sanitation1*Maternal.Health1`    -0.5886     0.2032  -2.897  0.00377 ** 
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 2388.6  on 1723  degrees of freedom
Residual deviance: 2266.9  on 1717  degrees of freedom
AIC: 2278.9

Number of Fisher Scoring iterations: 4

==> ROutput_females_output.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-1.8810  -0.7122   0.6327   0.9043   2.4051  

Coefficients:
                                 Estimate Std. Error z value Pr(>|z|)    
Nutrition1                        1.50697    0.12106  12.448  < 2e-16 ***
Cooking.Fuel1                     0.68302    0.12886   5.301 1.15e-07 ***
Housing1                          1.26764    0.18016   7.036 1.98e-12 ***
Sanitation1                       1.02929    0.13734   7.494 6.66e-14 ***
Maternal.Health1                  0.99494    0.11783   8.444  < 2e-16 ***
`Nutrition1*Cooking.Fuel1`        0.06901    0.27885   0.247 0.804551    
`Nutrition1*Housing1`            -0.19596    0.25767  -0.760 0.446957    
`Nutrition1*Sanitation1`          0.04084    0.23800   0.172 0.863750    
`Nutrition1*Maternal.Health1`     2.46945    0.37318   6.617 3.66e-11 ***
`Cooking.Fuel1*Housing1`         -0.04535    0.24096  -0.188 0.850721    
`Cooking.Fuel1*Sanitation1`       0.08378    0.28080   0.298 0.765428    
`Cooking.Fuel1*Maternal.Health1`  0.49612    0.29714   1.670 0.094983 .  
`Housing1*Sanitation1`            1.24733    0.36909   3.379 0.000726 ***
`Housing1*Maternal.Health1`       0.24754    0.30852   0.802 0.422342    
`Sanitation1*Maternal.Health1`   -1.85661    0.24663  -7.528 5.16e-14 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 3679.2  on 2654  degrees of freedom
Residual deviance: 2865.6  on 2639  degrees of freedom
AIC: 2895.6

Number of Fisher Scoring iterations: 5

==> ROutput_interactionterms_AIC_pval.txt <==
Call:
glm(formula = (Choice) ~ (Nutrition1 + Years.of.Schooling1 + 
    Cooking.Fuel1 + Housing1 + Sanitation1 + Maternal.Health1 + 
    Assets1 + Electricity1 + `Nutrition1*Years.of.Schooling1` + 
    `Nutrition1*Cooking.Fuel1` + `Nutrition1*Housing1` + `Nutrition1*Sanitation1` + 
    `Nutrition1*Maternal.Health1` + `Nutrition1*Assets1` + `Nutrition1*Electricity1` + 
    `Years.of.Schooling1*Cooking.Fuel1` + `Years.of.Schooling1*Housing1` + 
    `Years.of.Schooling1*Sanitation1` + `Years.of.Schooling1*Maternal.Health1` + 
    `Years.of.Schooling1*Assets1` + `Years.of.Schooling1*Electricity1` + 
    `Cooking.Fuel1*Housing1` + `Cooking.Fuel1*Sanitation1` + 
    `Cooking.Fuel1*Maternal.Health1` + `Cooking.Fuel1*Assets1` + 
    `Cooking.Fuel1*Electricity1` + `Housing1*Sanitation1` + `Housing1*Maternal.Health1` + 
    `Housing1*Assets1` + `Housing1*Electricity1` + `Sanitation1*Maternal.Health1` + 
    `Sanitation1*Assets1` + `Sanitation1*Electricity1` + `Maternal.Health1*Assets1` + 
    `Maternal.Health1*Electricity1` + `Assets1*Electricity1`) - 
    1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-1.9532  -0.7173   0.2496   0.5961   2.1147  

Coefficients:
                                        Estimate Std. Error z value Pr(>|z|)    
Nutrition1                               1.24043    0.23233   5.339 9.34e-08 ***
Years.of.Schooling1                      3.53095    0.18633  18.950  < 2e-16 ***
Cooking.Fuel1                            1.01376    0.16315   6.214 5.18e-10 ***
Housing1                                 1.73409    0.17768   9.760  < 2e-16 ***
Sanitation1                              1.94380    0.15037  12.926  < 2e-16 ***
Maternal.Health1                         1.74674    0.12393  14.094  < 2e-16 ***
Assets1                                  2.12305    0.12614  16.830  < 2e-16 ***
Electricity1                             1.36538    0.16674   8.189 2.64e-16 ***
`Nutrition1*Years.of.Schooling1`        -0.46711    0.28631  -1.631 0.102794    
`Nutrition1*Cooking.Fuel1`               2.14002    0.35039   6.107 1.01e-09 ***
`Nutrition1*Housing1`                    1.63791    0.35415   4.625 3.75e-06 ***
`Nutrition1*Sanitation1`                -0.81814    0.24988  -3.274 0.001060 ** 
`Nutrition1*Maternal.Health1`            2.28394    0.34773   6.568 5.10e-11 ***
`Nutrition1*Assets1`                    -0.97049    0.23367  -4.153 3.28e-05 ***
`Nutrition1*Electricity1`               -1.93248    0.26276  -7.354 1.92e-13 ***
`Years.of.Schooling1*Cooking.Fuel1`      0.34302    0.38907   0.882 0.377964    
`Years.of.Schooling1*Housing1`           0.11854    0.56620   0.209 0.834167    
`Years.of.Schooling1*Sanitation1`       13.65828  573.55326   0.024 0.981001    
`Years.of.Schooling1*Maternal.Health1`  -0.19958    0.27962  -0.714 0.475370    
`Years.of.Schooling1*Assets1`           -2.96240    0.30641  -9.668  < 2e-16 ***
`Years.of.Schooling1*Electricity1`      16.69124  257.27528   0.065 0.948272    
`Cooking.Fuel1*Housing1`                -0.09630    0.24438  -0.394 0.693535    
`Cooking.Fuel1*Sanitation1`              0.12305    0.27541   0.447 0.655040    
`Cooking.Fuel1*Maternal.Health1`         0.86946    0.25647   3.390 0.000699 ***
`Cooking.Fuel1*Assets1`                 -1.76139    0.28503  -6.180 6.42e-10 ***
`Cooking.Fuel1*Electricity1`            18.60707  257.27537   0.072 0.942344    
`Housing1*Sanitation1`                   1.74064    0.28010   6.214 5.16e-10 ***
`Housing1*Maternal.Health1`             -0.52949    0.24655  -2.148 0.031743 *  
`Housing1*Assets1`                      -2.33545    0.20712 -11.276  < 2e-16 ***
`Housing1*Electricity1`                 -0.25660    0.38619  -0.664 0.506416    
`Sanitation1*Maternal.Health1`          -0.46400    0.26618  -1.743 0.081301 .  
`Sanitation1*Assets1`                   -0.61316    0.22557  -2.718 0.006563 ** 
`Sanitation1*Electricity1`              -0.97918    0.31411  -3.117 0.001825 ** 
`Maternal.Health1*Assets1`              -0.04204    0.20754  -0.203 0.839481    
`Maternal.Health1*Electricity1`         -1.36090    0.23487  -5.794 6.86e-09 ***
`Assets1*Electricity1`                  -2.62369    0.24558 -10.684  < 2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 8994.3  on 6488  degrees of freedom
Residual deviance: 5155.1  on 6452  degrees of freedom
AIC: 5227.1

Number of Fisher Scoring iterations: 17


==> ROutput_linearterms1.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt1)

Deviance Residuals: 
     Min        1Q    Median        3Q       Max  
-1.82439  -0.00005   0.00004   0.00006   1.52917  

Coefficients:
                              Estimate Std. Error z value Pr(>|z|)    
Nutrition1                      0.5691     0.1274   4.468 7.89e-06 ***
Years.of.Schooling1            -0.3512     0.1359  -2.585  0.00975 ** 
Cooking.Fuel1                  -0.8183     0.1606  -5.096 3.47e-07 ***
Housing1                        0.5428     0.1603   3.386  0.00071 ***
Sanitation1                     0.7952     0.1540   5.165 2.40e-07 ***
Maternal.Health1                1.1241     0.1564   7.189 6.52e-13 ***
School.Attendance1              0.1012     0.1546   0.655  0.51263    
Assets1                         0.4337     0.1443   3.005  0.00266 ** 
Drinking.Water1                -0.1055     0.1460  -0.722  0.47009    
Electricity1                   -0.3302     0.1181  -2.797  0.00516 ** 
Child...Adolescent.Mortality1 -20.6751   254.4565  -0.081  0.93524    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 8994.3  on 6488  degrees of freedom
Residual deviance: 2663.8  on 6477  degrees of freedom
AIC: 2685.8

Number of Fisher Scoring iterations: 19

==> ROutput_linearterms2.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt2)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-2.1246  -0.6451   0.3567   0.8763   2.0553  

Coefficients:
                    Estimate Std. Error z value Pr(>|z|)    
Nutrition1           1.38508    0.08411   16.47   <2e-16 ***
Years.of.Schooling1  2.04255    0.07163   28.52   <2e-16 ***
Cooking.Fuel1        1.40426    0.08614   16.30   <2e-16 ***
Housing1             1.54665    0.07082   21.84   <2e-16 ***
Sanitation1          1.45376    0.07187   20.23   <2e-16 ***
Maternal.Health1     1.33782    0.06897   19.40   <2e-16 ***
Assets1              0.64526    0.05861   11.01   <2e-16 ***
Electricity1         0.81889    0.07812   10.48   <2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 8994.3  on 6488  degrees of freedom
Residual deviance: 6020.8  on 6480  degrees of freedom
AIC: 6036.8

Number of Fisher Scoring iterations: 5

==> ROutput_males_output.txt <==
Call:
glm(formula = (Choice) ~ . - 1, family = "binomial", data = Logit_dt21)

Deviance Residuals: 
    Min       1Q   Median       3Q      Max  
-2.1355  -0.4863   0.2046   0.6175   2.0945  

Coefficients:
                                        Estimate Std. Error z value Pr(>|z|)    
Nutrition1                               1.25048    0.31230   4.004 6.22e-05 ***
Years.of.Schooling1                      3.50011    0.24075  14.538  < 2e-16 ***
Cooking.Fuel1                            1.09868    0.21668   5.070 3.97e-07 ***
Housing1                                 1.68098    0.23080   7.283 3.26e-13 ***
Sanitation1                              1.95179    0.19729   9.893  < 2e-16 ***
Maternal.Health1                         1.68354    0.16268  10.349  < 2e-16 ***
Assets1                                  2.07530    0.16531  12.554  < 2e-16 ***
Electricity1                             1.24391    0.22066   5.637 1.73e-08 ***
`Nutrition1*Years.of.Schooling1`        -0.43686    0.37990  -1.150  0.25016    
`Nutrition1*Cooking.Fuel1`               2.24966    0.46886   4.798 1.60e-06 ***
`Nutrition1*Housing1`                    1.83511    0.47006   3.904 9.46e-05 ***
`Nutrition1*Sanitation1`                -0.97876    0.34062  -2.873  0.00406 ** 
`Nutrition1*Maternal.Health1`            2.26387    0.45715   4.952 7.34e-07 ***
`Nutrition1*Assets1`                    -0.93355    0.31579  -2.956  0.00311 ** 
`Nutrition1*Electricity1`               -1.51217    0.34142  -4.429 9.46e-06 ***
`Years.of.Schooling1*Cooking.Fuel1`      0.22965    0.50960   0.451  0.65224    
`Years.of.Schooling1*Housing1`           0.20664    0.75848   0.272  0.78529    
`Years.of.Schooling1*Sanitation1`       13.68814  719.47387   0.019  0.98482    
`Years.of.Schooling1*Maternal.Health1`   0.28876    0.37572   0.769  0.44215    
`Years.of.Schooling1*Assets1`           -2.90671    0.40464  -7.183 6.80e-13 ***
`Years.of.Schooling1*Electricity1`      16.60703  341.76260   0.049  0.96124    
`Cooking.Fuel1*Housing1`                -0.12047    0.30753  -0.392  0.69526    
`Cooking.Fuel1*Sanitation1`              0.11645    0.34656   0.336  0.73686    
`Cooking.Fuel1*Maternal.Health1`         0.66565    0.32154   2.070  0.03844 *  
`Cooking.Fuel1*Assets1`                 -2.10907    0.37252  -5.662 1.50e-08 ***
`Cooking.Fuel1*Electricity1`            18.44663  341.76269   0.054  0.95696    
`Housing1*Sanitation1`                   1.79359    0.36937   4.856 1.20e-06 ***
`Housing1*Maternal.Health1`             -0.40203    0.31981  -1.257  0.20871    
`Housing1*Assets1`                      -2.21382    0.26592  -8.325  < 2e-16 ***
`Housing1*Electricity1`                 -0.02593    0.50820  -0.051  0.95930    
`Sanitation1*Maternal.Health1`          -0.11987    0.35462  -0.338  0.73534    
`Sanitation1*Assets1`                   -0.17116    0.31358  -0.546  0.58518    
`Sanitation1*Electricity1`              -0.83449    0.41102  -2.030  0.04233 *  
`Maternal.Health1*Assets1`              -0.16667    0.27203  -0.613  0.54008    
`Maternal.Health1*Electricity1`         -1.51301    0.30627  -4.940 7.81e-07 ***
`Assets1*Electricity1`                  -2.68925    0.32622  -8.244  < 2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

(Dispersion parameter for binomial family taken to be 1)

    Null deviance: 5315.1  on 3834  degrees of freedom
Residual deviance: 3022.9  on 3798  degrees of freedom
AIC: 3094.9

Number of Fisher Scoring iterations: 17
